The Tully-Fisher relation from SDSS-MaNGA: Physical causes of scatter and variation at different radii

The stellar mass Tully-Fisher relation (STFR) and its scatter encode valuable information about the processes shaping galaxy evolution across cosmic time. However, we are still missing a proper quantification of the STFR slope and scatter dependence on the baryonic tracer used to quantify rotational velocity, on the velocity measurement radius and on galaxy integrated properties. We present a catalogue of stellar and ionised gas (traced by H$\alpha$ emission) kinematic measurements for a sample of galaxies drawn from the MaNGA Galaxy Survey, providing an ideal tool for galaxy formation model calibration and for comparison with high-redshift studies. We compute the STFRs for stellar and gas rotation at 1, 1.3 and 2 effective radii ($R_e$). The relations for both baryonic components become shallower at 2$R_e$ compared to 1$R_e$ and 1.3$R_e$. We report a steeper STFR for the stars in the inner parts ($\leq 1.3 R_e$) compared to the gas. At 2$R_e$, the relations for the two components are consistent. When accounting for covariances with integrated v/$\sigma$, scatter in the stellar and gas STFRs shows no strong correlation with: optical morphology, star formation rate surface density, tidal interaction strength or gas accretion signatures. Our results suggest that the STFR scatter is driven by an increase in stellar/gas dispersional support, from either external (mergers) or internal (feedback) processes. No correlation between STFR scatter and environment is found. Nearby Universe galaxies have their stars and gas in statistically different states of dynamical equilibrium in the inner parts ($\leq 1.3 R_e$), while at 2$R_{e}$ the two components are dynamically coupled.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
